AI-Supported Assessment of Load Safety

Load safety assessment and compliance is an essential step in the corporate process of every logistics service provider. In 2020, a total of 11,371 police checks of trucks were carried out, during which 9.6% (1091) violations against the load safety regulations were detected. For a logistic service provider, every load safety violation results in height fines and damage to reputation. An assessment of load safety supported by artificial intelligence (AI) will reduce the risk of accidents by unsecured loads and fines during safety assessments. This work shows how photos of the load, taken by the truck driver or the loadmaster after the loading process, can be used to assess load safety. By a trained two-stage artificial neural network (ANN), these photos are classified into three different classes I) cargo loaded safely, II) cargo loaded unsafely, and III) unusable image. By applying several architectures of convolutional neural networks (CNN), it can be shown that it is possible to distinguish between unusable and usable images for cargo safety assessment. This distinction is quite crucial since the truck driver and the loadmaster sometimes provide photos without the essential image features like the case structure of the truck and the whole cargo. A human operator or another ANN will then assess the load safety within the second stage.

==> plots/InceptionV3200.csv <==
epoch,accuracy,loss,valaccuracy,valloss
0,0.377461701631546,0.8632194399833679,0.29772329330444336,12
1,0.3964989185333252,0.6825699210166931,0.42381787300109863,1.6893399953842163
2,0.4061269164085388,0.6690357327461243,0.41856393218040466,12
3,0.37680524587631226,0.6765742301940918,0.43520140647888184,0.6263501048088074
4,0.40262582898139954,0.6713707447052002,0.3099824786186218,2.2862966060638428
5,0.4056892693042755,0.6614770293235779,0.4343257546424866,0.6349887847900391
6,0.40503281354904175,0.6533555388450623,0.43520140647888184,0.6266999840736389
7,0.40153172612190247,0.6570885181427002,0.43520140647888184,0.6380068063735962
8,0.40350109338760376,0.6561179757118225,0.37740805745124817,8.960224151611328
9,0.40196937322616577,0.6620990037918091,0.43520140647888184,0.7272595167160034
10,0.4037199020385742,0.6722033619880676,0.4343257546424866,0.630703330039978
11,0.4061269164085388,0.6577873826026917,0.43520140647888184,0.6252732872962952
12,0.40284463763237,0.6555072665214539,0.3406304717063904,9.516180038452148
13,0.40459519624710083,0.6925534009933472,0.4316987693309784,15.395298957824707
14,0.4037199020385742,0.6741528511047363,0.43695271015167236,0.6264755725860596
15,0.4067833721637726,0.6805926561355591,0.42994746565818787,1.0629143714904785
16,0.4000000059604645,0.7564123272895813,0.4176882803440094,12
17,0.4000000059604645,0.8105445504188538,0.32136601209640503,12
18,0.39343544840812683,0.8125503659248352,0.41243433952331543,15.326722145080566
19,0.40306344628334045,0.8391809463500977,0.43520140647888184,0.627618670463562
20,0.4072210192680359,0.7652316093444824,0.40980735421180725,16.91024398803711
21,0.40831509232521057,0.7991549968719482,0.4474605917930603,2.3178343772888184
22,0.4080962836742401,0.8324790596961975,0.43695271015167236,1.366708517074585
23,0.40940919518470764,0.7709935307502747,0.43257442116737366,7.954123020172119
24,0.4080962836742401,0.8306044340133667,0.44658493995666504,114.23089599609375
25,0.41028445959091187,0.8897212147712708,0.4448336362838745,16.298316955566406
26,0.4085339307785034,0.7567062973976135,0.4360770583152771,1.6342580318450928
27,0.40940919518470764,0.7162910103797913,0.4430823028087616,0.8074308633804321
28,0.4087527394294739,0.7289174199104309,0.43520140647888184,1.12175714969635
29,0.4080962836742401,0.7565913796424866,0.4378283619880676,0.6655460000038147
30,0.41137856245040894,0.71680748462677,0.4378283619880676,0.6479330062866211
31,0.4105032682418823,0.7410337328910828,0.43520140647888184,0.6257384419441223
32,0.4085339307785034,0.700904905796051,0.4474605917930603,1.0655995607376099
33,0.40787747502326965,0.7228237986564636,0.4448336362838745,1.0914089679718018
34,0.4080962836742401,0.7004534006118774,0.4404553472995758,0.6813633441925049
35,0.4072210192680359,0.6877933144569397,0.44133099913597107,0.6346361041069031
36,0.4105032682418823,0.6814248561859131,0.4430823028087616,0.6280795335769653
37,0.4100656509399414,0.6886977553367615,0.44220665097236633,0.6340810060501099
38,0.40940919518470764,0.6797120571136475,0.4404553472995758,1.107828140258789
39,0.40897154808044434,0.6862710118293762,0.4448336362838745,0.6360711455345154
40,0.4131290912628174,0.6839738488197327,0.44658493995666504,0.6686751246452332
41,0.4124726355075836,0.6713576316833496,0.44395795464515686,0.9916621446609497
42,0.40897154808044434,0.6766133308410645,0.4457092881202698,0.7461358308792114
43,0.41225382685661316,0.6682918071746826,0.4404553472995758,0.9081505537033081
44,0.4115973711013794,0.6710578203201294,0.43957969546318054,0.6420090198516846
45,0.4120350182056427,0.6795489192008972,0.44395795464515686,0.6820023059844971
46,0.41181617975234985,0.6691297888755798,0.4500875771045685,1.4361939430236816
47,0.4096280038356781,0.6626840829849243,0.4474605917930603,0.6868964433670044
48,0.4080962836742401,0.6584591269493103,0.43957969546318054,0.9073274731636047
49,0.4124726355075836,0.6582751274108887,0.4387040138244629,0.734717845916748
50,0.4120350182056427,0.6452413201332092,0.44921189546585083,0.6213362812995911
51,0.41094091534614563,0.6520524621009827,0.4387040138244629,0.6701710224151611
52,0.4105032682418823,0.6525320410728455,0.4474605917930603,0.8163463473320007
53,0.4087527394294739,0.6476960778236389,0.4430823028087616,0.6263472437858582
54,0.41094091534614563,0.6541675329208374,0.44133099913597107,0.7612596750259399
55,0.41072210669517517,0.650130033493042,0.44220665097236633,0.6306850910186768
56,0.4135667383670807,0.6375114917755127,0.44395795464515686,0.736660897731781
57,0.4120350182056427,0.6476016640663147,0.4448336362838745,0.6376031637191772
58,0.41137856245040894,0.6418443918228149,0.44220665097236633,0.8013702034950256
59,0.4124726355075836,0.6399201154708862,0.4448336362838745,0.6395006775856018
60,0.41269147396087646,0.6419256329536438,0.30647987127304077,0.6798093914985657
61,0.41422319412231445,0.6362380385398865,0.4448336362838745,0.6602413654327393
62,0.41072210669517517,0.64853835105896,0.4404553472995758,0.6501295566558838
63,0.41378554701805115,0.6380283236503601,0.4448336362838745,0.628054141998291
64,0.41466084122657776,0.6466260552406311,0.43520140647888184,0.7656348347663879
65,0.41334792971611023,0.642090916633606,0.44133099913597107,0.771252453327179
66,0.4115973711013794,0.642375648021698,0.4387040138244629,0.6569045186042786
67,0.41422319412231445,0.6367311477661133,0.4378283619880676,0.6296132206916809
68,0.4091903865337372,0.6378306746482849,0.43520140647888184,0.6605077981948853
69,0.41334792971611023,0.6359913349151611,0.43695271015167236,0.6283521056175232
70,0.41181617975234985,0.6352889537811279,0.4457092881202698,0.6228393316268921
71,0.41225382685661316,0.6368328928947449,0.43257442116737366,0.6286727786064148
72,0.4150984585285187,0.632457971572876,0.4404553472995758,0.6271923780441284
73,0.4168490171432495,0.6324753165245056,0.4474605917930603,0.6221680641174316
74,0.4135667383670807,0.6314283013343811,0.451838880777359,0.6238269209861755
75,0.41663020849227905,0.6308074593544006,0.4500875771045685,0.6234549880027771
76,0.41619256138801575,0.6277027726173401,0.44395795464515686,0.6289218068122864
77,0.4242888391017914,0.6244266033172607,0.4404553472995758,0.6301668286323547
78,0.42450764775276184,0.6254000663757324,0.44133099913597107,0.7480486631393433
79,0.4291028380393982,0.621375322341919,0.4430823028087616,0.7100300192832947
80,0.4590809643268585,0.61253422498703,0.44921189546585083,0.6516345143318176
81,0.4864332675933838,0.5938299298286438,0.49211910367012024,1.2645189762115479
82,0.5024070143699646,0.583814263343811,0.514010488986969,0.5833131670951843
83,0.504157543182373,0.587358295917511,0.48949211835861206,1.4851398468017578
84,0.5155361294746399,0.5826125144958496,0.5052539110183716,0.6054376363754272
85,0.5140043497085571,0.568546712398529,0.5122591853141785,0.5739722847938538
86,0.5199124813079834,0.5665929317474365,0.49649736285209656,0.644838809967041
87,0.5194748640060425,0.5570071935653687,0.5315236449241638,0.573185384273529
88,0.5155361294746399,0.5624834895133972,0.451838880777359,0.7053592205047607
89,0.5225383043289185,0.5615227222442627,0.5096322298049927,0.6693411469459534
90,0.5201312899589539,0.5461933016777039,0.5455341339111328,0.5460399985313416
91,0.5330415964126587,0.5351843237876892,0.5280210375785828,0.5654996633529663
92,0.5389496684074402,0.5343647599220276,0.4746059477329254,0.6230883002281189
93,0.528008759021759,0.532430112361908,0.5122591853141785,0.5684785842895508
94,0.5382932424545288,0.52725750207901,0.457092821598053,0.6417627334594727
95,0.5411378741264343,0.5274532437324524,0.5350262522697449,0.5693100690841675
96,0.5494529604911804,0.5235474109649658,0.4903677701950073,0.6373841166496277
97,0.5444201231002808,0.5251295566558838,0.5341506004333496,0.6314982175827026
98,0.5446389317512512,0.5259284973144531,0.47110334038734436,0.6200394630432129
99,0.5424507856369019,0.5222271084785461,0.4728546440601349,0.6636073589324951
100,0.5437636971473694,0.5168495178222656,0.30472853779792786,0.9733467698097229
101,0.5485776662826538,0.5172032713890076,0.5201401114463806,0.5716889500617981
102,0.5619255900382996,0.5087665319442749,0.4789842367172241,0.6332689523696899
103,0.5603938698768616,0.5076114535331726,0.38266199827194214,0.8752982020378113
104,0.5553610324859619,0.5112554430961609,0.542907178401947,0.5522139072418213
105,0.5520787835121155,0.5087341070175171,0.4150612950325012,0.7362896203994751
106,0.5628008842468262,0.5052915215492249,0.5210157632827759,0.5499536395072937
107,0.5669584274291992,0.5024818181991577,0.5,0.5954539775848389
108,0.5592997670173645,0.5019850730895996,0.45971977710723877,0.6786878108978271
109,0.559080958366394,0.5052942633628845,0.4448336362838745,0.7107368111610413
110,0.5654267072677612,0.49772772192955017,0.5315236449241638,0.5679821968078613
111,0.5827133655548096,0.4922736585140228,0.33187389373779297,1.0364230871200562
112,0.5711159706115723,0.49325045943260193,0.5096322298049927,0.5439785122871399
113,0.5774617195129395,0.49079403281211853,0.4448336362838745,0.7246798872947693
114,0.5862144231796265,0.48105159401893616,0.5096322298049927,0.5746458172798157
115,0.5864332318305969,0.47954511642456055,0.5385289192199707,0.5399779677391052
116,0.5934354662895203,0.48074033856391907,0.5262696743011475,0.5594971776008606
117,0.5914660692214966,0.4779232144355774,0.35026270151138306,1.0721423625946045
118,0.5986871123313904,0.4724176526069641,0.5306479930877686,0.5961671471595764
119,0.5997811555862427,0.4746211767196655,0.41418564319610596,0.9244398474693298
120,0.5954048037528992,0.47193658351898193,0.4474605917930603,0.7341290712356567
121,0.6131290793418884,0.4677348732948303,0.42994746565818787,0.869926393032074
122,0.6142231822013855,0.4613458216190338,0.4544658362865448,0.7722019553184509
123,0.6207877397537231,0.45608434081077576,0.5464097857475281,0.552427351474762
124,0.6107221245765686,0.45922189950942993,0.36602452397346497,1.0123286247253418
125,0.6190372109413147,0.4603472948074341,0.48686516284942627,0.6168707013130188
126,0.6153172850608826,0.45567548274993896,0.5306479930877686,0.5695372819900513
127,0.6306345462799072,0.4477460980415344,0.4640980660915375,0.7367262840270996
128,0.6417943239212036,0.43749842047691345,0.3476357161998749,1.4371417760849
129,0.6301969289779663,0.44311895966529846,0.5437828302383423,0.5609911680221558
130,0.6308534145355225,0.4484935402870178,0.49474605917930603,0.7568522095680237
131,0.6282275915145874,0.4463811218738556,0.4343257546424866,0.9089106321334839
132,0.6542669534683228,0.43520835041999817,0.5113835334777832,0.7324824333190918
133,0.6501094102859497,0.433755487203598,0.5017513036727905,0.6858332753181458
134,0.6649890542030334,0.4209250807762146,0.5271453857421875,0.6152644753456116
135,0.6597374081611633,0.42943131923675537,0.3765324056148529,1.344539761543274
136,0.666301965713501,0.41687697172164917,0.5026269555091858,0.6531102061271667
137,0.6597374081611633,0.4247458577156067,0.34325745701789856,1.704748272895813
138,0.668927788734436,0.4208835959434509,0.4115586578845978,1.3045684099197388
139,0.6800875067710876,0.4099206328392029,0.5052539110183716,1.9061166048049927
140,0.6888402700424194,0.40587174892425537,0.5306479930877686,0.68138188123703
141,0.6908096075057983,0.39569100737571716,0.4246935248374939,1.2219994068145752
142,0.6776805520057678,0.41299188137054443,0.4360770583152771,1.0298426151275635
143,0.7002187967300415,0.3943497836589813,0.5262696743011475,0.6129960417747498
144,0.7048140168190002,0.38645318150520325,0.528896689414978,0.6457920670509338
145,0.690153181552887,0.4039183259010315,0.4842381775379181,0.8339424729347229
146,0.701531708240509,0.3884672224521637,0.44395795464515686,1.1547598838806152
147,0.7282275557518005,0.36790624260902405,0.5061296224594116,0.7637835144996643
148,0.7260394096374512,0.3664761185646057,0.5157617926597595,0.8449021577835083
149,0.7323850989341736,0.35504475235939026,0.503502607345581,0.7279691696166992
150,0.7321662902832031,0.35980597138404846,0.43082311749458313,1.0534541606903076
151,0.7288840413093567,0.3660794496536255,0.34588441252708435,2.1752195358276367
152,0.7428883910179138,0.34965774416923523,0.46935200691223145,1.0471687316894531
153,0.7584245204925537,0.3432723879814148,0.5306479930877686,0.7790674567222595
154,0.7334792017936707,0.36250993609428406,0.5078809261322021,0.70234215259552
155,0.7518599629402161,0.3522452712059021,0.542907178401947,0.7532220482826233
156,0.7698030471801758,0.32663366198539734,0.4728546440601349,1.262816071510315
157,0.776148796081543,0.318503201007843,0.4387040138244629,1.5823570489883423
158,0.780306339263916,0.31054967641830444,0.5245183706283569,0.7626116275787354
159,0.8006564378738403,0.29858115315437317,0.4982486963272095,0.9172711968421936
160,0.7846826910972595,0.3017589747905731,0.4746059477329254,1.2687253952026367
161,0.8059080839157104,0.2882809340953827,0.5026269555091858,1.017268180847168
162,0.7929978370666504,0.30513864755630493,0.48248687386512756,1.1085565090179443
163,0.7954047918319702,0.30525389313697815,0.4605954587459564,1.3349897861480713
164,0.8269146680831909,0.26976433396339417,0.44833624362945557,1.0491328239440918
165,0.8148796558380127,0.2750694751739502,0.5026269555091858,0.9398424029350281
166,0.8422319293022156,0.25677791237831116,0.5096322298049927,0.9979396462440491
167,0.8358862400054932,0.261385977268219,0.5078809261322021,9.75823974609375
168,0.838293194770813,0.2585276961326599,0.5192644596099854,1.1054811477661133
169,0.8376367688179016,0.24809816479682922,0.4886164665222168,1.2424894571304321
170,0.7934354543685913,0.3077350854873657,0.5061296224594116,0.7508268356323242
171,0.8505470752716064,0.23138266801834106,0.49649736285209656,0.8223299384117126
172,0.8564551472663879,0.22764384746551514,0.49211910367012024,1.070338249206543
173,0.8566739559173584,0.22782014310359955,0.5070052742958069,0.863078236579895
174,0.8531728386878967,0.2353619486093521,0.4789842367172241,1.406761646270752
175,0.8702406883239746,0.2114117592573166,0.5096322298049927,1.056481122970581
176,0.8776805400848389,0.20356473326683044,0.5026269555091858,1.0523277521133423
177,0.8824945092201233,0.20211417973041534,0.48073554039001465,1.2353651523590088
178,0.885558009147644,0.19240261614322662,0.4973730444908142,1.028165340423584
179,0.8781181573867798,0.20401495695114136,0.48774081468582153,1.1744251251220703
180,0.8989059329032898,0.17308729887008667,0.4842381775379181,1.779291033744812
181,0.8803063631057739,0.1910761296749115,0.514010488986969,1.1852221488952637
182,0.8910284638404846,0.18978506326675415,0.539404571056366,1.1336230039596558
183,0.9028446674346924,0.16854092478752136,0.4903677701950073,1.607764482498169
184,0.9035010933876038,0.16359737515449524,0.457092821598053,1.1350295543670654
185,0.9065645337104797,0.15992435812950134,0.5070052742958069,1.1821069717407227
186,0.9194748401641846,0.14132696390151978,0.5236427187919617,1.1031192541122437
187,0.9249452948570251,0.14406271278858185,0.4929947555065155,1.1098215579986572
188,0.9028446674346924,0.172410249710083,0.5026269555091858,1.0894557237625122
189,0.9229759573936462,0.1415092945098877,0.5332749485969543,1.0933772325515747
190,0.9085339307785034,0.1668972223997116,0.4973730444908142,2.0651485919952393
191,0.918161928653717,0.14961300790309906,0.5096322298049927,1.4058408737182617
192,0.9216630458831787,0.13490693271160126,0.5315236449241638,1.223628044128418
193,0.9297593235969543,0.12912940979003906,0.49387040734291077,1.1906267404556274
194,0.7597374320030212,0.352944552898407,0.5148861408233643,1.3226758241653442
195,0.8361050486564636,0.2546854317188263,0.5166375041007996,0.7922129034996033
196,0.8770240545272827,0.20640316605567932,0.5148861408233643,0.8277456760406494
197,0.894748330116272,0.18350674211978912,0.4746059477329254,0.9786882400512695
198,0.9096280336380005,0.15525084733963013,0.5183888077735901,1.0652201175689697
199,0.9249452948570251,0.1322018802165985,0.5070052742958069,1.2216559648513794


==> plots/InceptionV3200org.csv <==
epoch,accuracy,loss,valaccuracy,valloss
0,0.377461701631546,0.8632194399833679,0.29772329330444336,51741.49609375
1,0.3964989185333252,0.6825699210166931,0.42381787300109863,1.6893399953842163
2,0.4061269164085388,0.6690357327461243,0.41856393218040466,4792.326171875
3,0.37680524587631226,0.6765742301940918,0.43520140647888184,0.6263501048088074
4,0.40262582898139954,0.6713707447052002,0.3099824786186218,2.2862966060638428
5,0.4056892693042755,0.6614770293235779,0.4343257546424866,0.6349887847900391
6,0.40503281354904175,0.6533555388450623,0.43520140647888184,0.6266999840736389
7,0.40153172612190247,0.6570885181427002,0.43520140647888184,0.6380068063735962
8,0.40350109338760376,0.6561179757118225,0.37740805745124817,8.960224151611328
9,0.40196937322616577,0.6620990037918091,0.43520140647888184,0.7272595167160034
10,0.4037199020385742,0.6722033619880676,0.4343257546424866,0.630703330039978
11,0.4061269164085388,0.6577873826026917,0.43520140647888184,0.6252732872962952
12,0.40284463763237,0.6555072665214539,0.3406304717063904,9.516180038452148
13,0.40459519624710083,0.6925534009933472,0.4316987693309784,15.395298957824707
14,0.4037199020385742,0.6741528511047363,0.43695271015167236,0.6264755725860596
15,0.4067833721637726,0.6805926561355591,0.42994746565818787,1.0629143714904785
16,0.4000000059604645,0.7564123272895813,0.4176882803440094,22644.236328125
17,0.4000000059604645,0.8105445504188538,0.32136601209640503,13820.775390625
18,0.39343544840812683,0.8125503659248352,0.41243433952331543,15.326722145080566
19,0.40306344628334045,0.8391809463500977,0.43520140647888184,0.627618670463562
20,0.4072210192680359,0.7652316093444824,0.40980735421180725,16.91024398803711
21,0.40831509232521057,0.7991549968719482,0.4474605917930603,2.3178343772888184
22,0.4080962836742401,0.8324790596961975,0.43695271015167236,1.366708517074585
23,0.40940919518470764,0.7709935307502747,0.43257442116737366,7.954123020172119
24,0.4080962836742401,0.8306044340133667,0.44658493995666504,114.23089599609375
25,0.41028445959091187,0.8897212147712708,0.4448336362838745,16.298316955566406
26,0.4085339307785034,0.7567062973976135,0.4360770583152771,1.6342580318450928
27,0.40940919518470764,0.7162910103797913,0.4430823028087616,0.8074308633804321
28,0.4087527394294739,0.7289174199104309,0.43520140647888184,1.12175714969635
29,0.4080962836742401,0.7565913796424866,0.4378283619880676,0.6655460000038147
30,0.41137856245040894,0.71680748462677,0.4378283619880676,0.6479330062866211
31,0.4105032682418823,0.7410337328910828,0.43520140647888184,0.6257384419441223
32,0.4085339307785034,0.700904905796051,0.4474605917930603,1.0655995607376099
33,0.40787747502326965,0.7228237986564636,0.4448336362838745,1.0914089679718018
34,0.4080962836742401,0.7004534006118774,0.4404553472995758,0.6813633441925049
35,0.4072210192680359,0.6877933144569397,0.44133099913597107,0.6346361041069031
36,0.4105032682418823,0.6814248561859131,0.4430823028087616,0.6280795335769653
37,0.4100656509399414,0.6886977553367615,0.44220665097236633,0.6340810060501099
38,0.40940919518470764,0.6797120571136475,0.4404553472995758,1.107828140258789
39,0.40897154808044434,0.6862710118293762,0.4448336362838745,0.6360711455345154
40,0.4131290912628174,0.6839738488197327,0.44658493995666504,0.6686751246452332
41,0.4124726355075836,0.6713576316833496,0.44395795464515686,0.9916621446609497
42,0.40897154808044434,0.6766133308410645,0.4457092881202698,0.7461358308792114
43,0.41225382685661316,0.6682918071746826,0.4404553472995758,0.9081505537033081
44,0.4115973711013794,0.6710578203201294,0.43957969546318054,0.6420090198516846
45,0.4120350182056427,0.6795489192008972,0.44395795464515686,0.6820023059844971
46,0.41181617975234985,0.6691297888755798,0.4500875771045685,1.4361939430236816
47,0.4096280038356781,0.6626840829849243,0.4474605917930603,0.6868964433670044
48,0.4080962836742401,0.6584591269493103,0.43957969546318054,0.9073274731636047
49,0.4124726355075836,0.6582751274108887,0.4387040138244629,0.734717845916748
50,0.4120350182056427,0.6452413201332092,0.44921189546585083,0.6213362812995911
51,0.41094091534614563,0.6520524621009827,0.4387040138244629,0.6701710224151611
52,0.4105032682418823,0.6525320410728455,0.4474605917930603,0.8163463473320007
53,0.4087527394294739,0.6476960778236389,0.4430823028087616,0.6263472437858582
54,0.41094091534614563,0.6541675329208374,0.44133099913597107,0.7612596750259399
55,0.41072210669517517,0.650130033493042,0.44220665097236633,0.6306850910186768
56,0.4135667383670807,0.6375114917755127,0.44395795464515686,0.736660897731781
57,0.4120350182056427,0.6476016640663147,0.4448336362838745,0.6376031637191772
58,0.41137856245040894,0.6418443918228149,0.44220665097236633,0.8013702034950256
59,0.4124726355075836,0.6399201154708862,0.4448336362838745,0.6395006775856018
60,0.41269147396087646,0.6419256329536438,0.30647987127304077,0.6798093914985657
61,0.41422319412231445,0.6362380385398865,0.4448336362838745,0.6602413654327393
62,0.41072210669517517,0.64853835105896,0.4404553472995758,0.6501295566558838
63,0.41378554701805115,0.6380283236503601,0.4448336362838745,0.628054141998291
64,0.41466084122657776,0.6466260552406311,0.43520140647888184,0.7656348347663879
65,0.41334792971611023,0.642090916633606,0.44133099913597107,0.771252453327179
66,0.4115973711013794,0.642375648021698,0.4387040138244629,0.6569045186042786
67,0.41422319412231445,0.6367311477661133,0.4378283619880676,0.6296132206916809
68,0.4091903865337372,0.6378306746482849,0.43520140647888184,0.6605077981948853
69,0.41334792971611023,0.6359913349151611,0.43695271015167236,0.6283521056175232
70,0.41181617975234985,0.6352889537811279,0.4457092881202698,0.6228393316268921
71,0.41225382685661316,0.6368328928947449,0.43257442116737366,0.6286727786064148
72,0.4150984585285187,0.632457971572876,0.4404553472995758,0.6271923780441284
73,0.4168490171432495,0.6324753165245056,0.4474605917930603,0.6221680641174316
74,0.4135667383670807,0.6314283013343811,0.451838880777359,0.6238269209861755
75,0.41663020849227905,0.6308074593544006,0.4500875771045685,0.6234549880027771
76,0.41619256138801575,0.6277027726173401,0.44395795464515686,0.6289218068122864
77,0.4242888391017914,0.6244266033172607,0.4404553472995758,0.6301668286323547
78,0.42450764775276184,0.6254000663757324,0.44133099913597107,0.7480486631393433
79,0.4291028380393982,0.621375322341919,0.4430823028087616,0.7100300192832947
80,0.4590809643268585,0.61253422498703,0.44921189546585083,0.6516345143318176
81,0.4864332675933838,0.5938299298286438,0.49211910367012024,1.2645189762115479
82,0.5024070143699646,0.583814263343811,0.514010488986969,0.5833131670951843
83,0.504157543182373,0.587358295917511,0.48949211835861206,1.4851398468017578
84,0.5155361294746399,0.5826125144958496,0.5052539110183716,0.6054376363754272
85,0.5140043497085571,0.568546712398529,0.5122591853141785,0.5739722847938538
86,0.5199124813079834,0.5665929317474365,0.49649736285209656,0.644838809967041
87,0.5194748640060425,0.5570071935653687,0.5315236449241638,0.573185384273529
88,0.5155361294746399,0.5624834895133972,0.451838880777359,0.7053592205047607
89,0.5225383043289185,0.5615227222442627,0.5096322298049927,0.6693411469459534
90,0.5201312899589539,0.5461933016777039,0.5455341339111328,0.5460399985313416
91,0.5330415964126587,0.5351843237876892,0.5280210375785828,0.5654996633529663
92,0.5389496684074402,0.5343647599220276,0.4746059477329254,0.6230883002281189
93,0.528008759021759,0.532430112361908,0.5122591853141785,0.5684785842895508
94,0.5382932424545288,0.52725750207901,0.457092821598053,0.6417627334594727
95,0.5411378741264343,0.5274532437324524,0.5350262522697449,0.5693100690841675
96,0.5494529604911804,0.5235474109649658,0.4903677701950073,0.6373841166496277
97,0.5444201231002808,0.5251295566558838,0.5341506004333496,0.6314982175827026
98,0.5446389317512512,0.5259284973144531,0.47110334038734436,0.6200394630432129
99,0.5424507856369019,0.5222271084785461,0.4728546440601349,0.6636073589324951
100,0.5437636971473694,0.5168495178222656,0.30472853779792786,0.9733467698097229
101,0.5485776662826538,0.5172032713890076,0.5201401114463806,0.5716889500617981
102,0.5619255900382996,0.5087665319442749,0.4789842367172241,0.6332689523696899
103,0.5603938698768616,0.5076114535331726,0.38266199827194214,0.8752982020378113
104,0.5553610324859619,0.5112554430961609,0.542907178401947,0.5522139072418213
105,0.5520787835121155,0.5087341070175171,0.4150612950325012,0.7362896203994751
106,0.5628008842468262,0.5052915215492249,0.5210157632827759,0.5499536395072937
107,0.5669584274291992,0.5024818181991577,0.5,0.5954539775848389
108,0.5592997670173645,0.5019850730895996,0.45971977710723877,0.6786878108978271
109,0.559080958366394,0.5052942633628845,0.4448336362838745,0.7107368111610413
110,0.5654267072677612,0.49772772192955017,0.5315236449241638,0.5679821968078613
111,0.5827133655548096,0.4922736585140228,0.33187389373779297,1.0364230871200562
112,0.5711159706115723,0.49325045943260193,0.5096322298049927,0.5439785122871399
113,0.5774617195129395,0.49079403281211853,0.4448336362838745,0.7246798872947693
114,0.5862144231796265,0.48105159401893616,0.5096322298049927,0.5746458172798157
115,0.5864332318305969,0.47954511642456055,0.5385289192199707,0.5399779677391052
116,0.5934354662895203,0.48074033856391907,0.5262696743011475,0.5594971776008606
117,0.5914660692214966,0.4779232144355774,0.35026270151138306,1.0721423625946045
118,0.5986871123313904,0.4724176526069641,0.5306479930877686,0.5961671471595764
119,0.5997811555862427,0.4746211767196655,0.41418564319610596,0.9244398474693298
120,0.5954048037528992,0.47193658351898193,0.4474605917930603,0.7341290712356567
121,0.6131290793418884,0.4677348732948303,0.42994746565818787,0.869926393032074
122,0.6142231822013855,0.4613458216190338,0.4544658362865448,0.7722019553184509
123,0.6207877397537231,0.45608434081077576,0.5464097857475281,0.552427351474762
124,0.6107221245765686,0.45922189950942993,0.36602452397346497,1.0123286247253418
125,0.6190372109413147,0.4603472948074341,0.48686516284942627,0.6168707013130188
126,0.6153172850608826,0.45567548274993896,0.5306479930877686,0.5695372819900513
127,0.6306345462799072,0.4477460980415344,0.4640980660915375,0.7367262840270996
128,0.6417943239212036,0.43749842047691345,0.3476357161998749,1.4371417760849
129,0.6301969289779663,0.44311895966529846,0.5437828302383423,0.5609911680221558
130,0.6308534145355225,0.4484935402870178,0.49474605917930603,0.7568522095680237
131,0.6282275915145874,0.4463811218738556,0.4343257546424866,0.9089106321334839
132,0.6542669534683228,0.43520835041999817,0.5113835334777832,0.7324824333190918
133,0.6501094102859497,0.433755487203598,0.5017513036727905,0.6858332753181458
134,0.6649890542030334,0.4209250807762146,0.5271453857421875,0.6152644753456116
135,0.6597374081611633,0.42943131923675537,0.3765324056148529,1.344539761543274
136,0.666301965713501,0.41687697172164917,0.5026269555091858,0.6531102061271667
137,0.6597374081611633,0.4247458577156067,0.34325745701789856,1.704748272895813
138,0.668927788734436,0.4208835959434509,0.4115586578845978,1.3045684099197388
139,0.6800875067710876,0.4099206328392029,0.5052539110183716,1.9061166048049927
140,0.6888402700424194,0.40587174892425537,0.5306479930877686,0.68138188123703
141,0.6908096075057983,0.39569100737571716,0.4246935248374939,1.2219994068145752
142,0.6776805520057678,0.41299188137054443,0.4360770583152771,1.0298426151275635
143,0.7002187967300415,0.3943497836589813,0.5262696743011475,0.6129960417747498
144,0.7048140168190002,0.38645318150520325,0.528896689414978,0.6457920670509338
145,0.690153181552887,0.4039183259010315,0.4842381775379181,0.8339424729347229
146,0.701531708240509,0.3884672224521637,0.44395795464515686,1.1547598838806152
147,0.7282275557518005,0.36790624260902405,0.5061296224594116,0.7637835144996643
148,0.7260394096374512,0.3664761185646057,0.5157617926597595,0.8449021577835083
149,0.7323850989341736,0.35504475235939026,0.503502607345581,0.7279691696166992
150,0.7321662902832031,0.35980597138404846,0.43082311749458313,1.0534541606903076
151,0.7288840413093567,0.3660794496536255,0.34588441252708435,2.1752195358276367
152,0.7428883910179138,0.34965774416923523,0.46935200691223145,1.0471687316894531
153,0.7584245204925537,0.3432723879814148,0.5306479930877686,0.7790674567222595
154,0.7334792017936707,0.36250993609428406,0.5078809261322021,0.70234215259552
155,0.7518599629402161,0.3522452712059021,0.542907178401947,0.7532220482826233
156,0.7698030471801758,0.32663366198539734,0.4728546440601349,1.262816071510315
157,0.776148796081543,0.318503201007843,0.4387040138244629,1.5823570489883423
158,0.780306339263916,0.31054967641830444,0.5245183706283569,0.7626116275787354
159,0.8006564378738403,0.29858115315437317,0.4982486963272095,0.9172711968421936
160,0.7846826910972595,0.3017589747905731,0.4746059477329254,1.2687253952026367
161,0.8059080839157104,0.2882809340953827,0.5026269555091858,1.017268180847168
162,0.7929978370666504,0.30513864755630493,0.48248687386512756,1.1085565090179443
163,0.7954047918319702,0.30525389313697815,0.4605954587459564,1.3349897861480713
164,0.8269146680831909,0.26976433396339417,0.44833624362945557,1.0491328239440918
165,0.8148796558380127,0.2750694751739502,0.5026269555091858,0.9398424029350281
166,0.8422319293022156,0.25677791237831116,0.5096322298049927,0.9979396462440491
167,0.8358862400054932,0.261385977268219,0.5078809261322021,9.75823974609375
168,0.838293194770813,0.2585276961326599,0.5192644596099854,1.1054811477661133
169,0.8376367688179016,0.24809816479682922,0.4886164665222168,1.2424894571304321
170,0.7934354543685913,0.3077350854873657,0.5061296224594116,0.7508268356323242
171,0.8505470752716064,0.23138266801834106,0.49649736285209656,0.8223299384117126
172,0.8564551472663879,0.22764384746551514,0.49211910367012024,1.070338249206543
173,0.8566739559173584,0.22782014310359955,0.5070052742958069,0.863078236579895
174,0.8531728386878967,0.2353619486093521,0.4789842367172241,1.406761646270752
175,0.8702406883239746,0.2114117592573166,0.5096322298049927,1.056481122970581
176,0.8776805400848389,0.20356473326683044,0.5026269555091858,1.0523277521133423
177,0.8824945092201233,0.20211417973041534,0.48073554039001465,1.2353651523590088
178,0.885558009147644,0.19240261614322662,0.4973730444908142,1.028165340423584
179,0.8781181573867798,0.20401495695114136,0.48774081468582153,1.1744251251220703
180,0.8989059329032898,0.17308729887008667,0.4842381775379181,1.779291033744812
181,0.8803063631057739,0.1910761296749115,0.514010488986969,1.1852221488952637
182,0.8910284638404846,0.18978506326675415,0.539404571056366,1.1336230039596558
183,0.9028446674346924,0.16854092478752136,0.4903677701950073,1.607764482498169
184,0.9035010933876038,0.16359737515449524,0.457092821598053,1.1350295543670654
185,0.9065645337104797,0.15992435812950134,0.5070052742958069,1.1821069717407227
186,0.9194748401641846,0.14132696390151978,0.5236427187919617,1.1031192541122437
187,0.9249452948570251,0.14406271278858185,0.4929947555065155,1.1098215579986572
188,0.9028446674346924,0.172410249710083,0.5026269555091858,1.0894557237625122
189,0.9229759573936462,0.1415092945098877,0.5332749485969543,1.0933772325515747
190,0.9085339307785034,0.1668972223997116,0.4973730444908142,2.0651485919952393
191,0.918161928653717,0.14961300790309906,0.5096322298049927,1.4058408737182617
192,0.9216630458831787,0.13490693271160126,0.5315236449241638,1.223628044128418
193,0.9297593235969543,0.12912940979003906,0.49387040734291077,1.1906267404556274
194,0.7597374320030212,0.352944552898407,0.5148861408233643,1.3226758241653442
195,0.8361050486564636,0.2546854317188263,0.5166375041007996,0.7922129034996033
196,0.8770240545272827,0.20640316605567932,0.5148861408233643,0.8277456760406494
197,0.894748330116272,0.18350674211978912,0.4746059477329254,0.9786882400512695
198,0.9096280336380005,0.15525084733963013,0.5183888077735901,1.0652201175689697
199,0.9249452948570251,0.1322018802165985,0.5070052742958069,1.2216559648513794


==> plots/InceptionV3800x800Q300V12.csv <==
epoch,accuracy,loss,valaccuracy,valloss
0,0.7192348837852478,0.547875165939331,0.5651505589485168,1.8177413940429688
1,0.7455830574035645,0.5038830637931824,0.7744314670562744,0.46645569801330566
2,0.7573360204696655,0.4844788908958435,0.7698217630386353,0.5818191170692444
3,0.7601013779640198,0.4806617200374603,0.6825445890426636,0.6209794878959656
4,0.7652481198310852,0.4713737666606903,0.7756607532501221,0.4499809443950653
5,0.7686280608177185,0.4642961621284485,0.5089120864868164,0.8067064881324768
6,0.772161602973938,0.457711786031723,0.7873386740684509,0.453980028629303
7,0.7747734189033508,0.4563411772251129,0.7882605791091919,0.47224757075309753
8,0.7756183743476868,0.4544695317745209,0.7661339640617371,0.468932569026947
9,0.7767706513404846,0.44805967807769775,0.7944068908691406,0.40755942463874817
10,0.7779996991157532,0.44283223152160645,0.8008604645729065,0.41422632336616516
11,0.7784606218338013,0.44024309515953064,0.7108174562454224,0.5193754434585571
12,0.7829927802085876,0.4370886981487274,0.8091579675674438,0.3974296450614929
13,0.7921339869499207,0.42828285694122314,0.7904118299484253,0.44454166293144226
14,0.7986633777618408,0.4206937551498413,0.8315919041633606,0.35987672209739685
15,0.8035028576850891,0.4094613492488861,0.8202212452888489,0.3817266821861267
16,0.8100322484970093,0.4038815498352051,0.8438844680786133,0.3532671630382538
17,0.8146412372589111,0.3936651349067688,0.7572218775749207,0.5119040608406067
18,0.8144108057022095,0.3924312889575958,0.8358942866325378,0.3640356659889221
19,0.8162544369697571,0.38902032375335693,0.8168408274650574,0.4003574550151825
20,0.8237824440002441,0.37715965509414673,0.8272894620895386,0.38278165459632874
21,0.8269319534301758,0.37895023822784424,0.850952684879303,0.323582261800766
22,0.8246274590492249,0.3736664950847626,0.8601720929145813,0.31622403860092163
23,0.8300814032554626,0.3671082854270935,0.8444990515708923,0.34365028142929077
24,0.8350744843482971,0.36073940992355347,0.8577135801315308,0.3204142451286316
25,0.8343831896781921,0.3614058494567871,0.8537185192108154,0.3353274166584015
26,0.841143012046814,0.3541276454925537,0.856177031993866,0.316803514957428
27,0.841143012046814,0.34994012117385864,0.8592501282691956,0.3280159831047058
28,0.8382239937782288,0.3499767780303955,0.8693915009498596,0.2965904772281647
29,0.8473652005195618,0.34147971868515015,0.8706207871437073,0.30276376008987427
30,0.8443693518638611,0.34196123480796814,0.8644744753837585,0.3131413459777832
31,0.8447534441947937,0.3447660505771637,0.8632452487945557,0.30962416529655457
32,0.8477492928504944,0.33846786618232727,0.8641671538352966,0.30774325132369995
33,0.8529728055000305,0.3299342095851898,0.872464656829834,0.30963316559791565
34,0.8557382225990295,0.32724377512931824,0.8644744753837585,0.30736735463142395
35,0.8554309606552124,0.3281949460506439,0.8607867360115051,0.31791773438453674
36,0.8551236987113953,0.3281545042991638,0.8770743608474731,0.2892092168331146
37,0.8575817942619324,0.3210052251815796,0.8696988224983215,0.32267457246780396
38,0.855815052986145,0.3225955069065094,0.8706207871437073,0.29862773418426514
39,0.8616530895233154,0.31622588634490967,0.8822987079620361,0.27254819869995117
40,0.8614226579666138,0.3171897828578949,0.8856791853904724,0.27742987871170044
41,0.8626517057418823,0.3113390803337097,0.8859865069389343,0.2717879116535187
42,0.8604240417480469,0.3168233335018158,0.8872157335281372,0.2745814025402069
43,0.8653402924537659,0.3086284101009369,0.872464656829834,0.29415035247802734
44,0.8680288791656494,0.3035376965999603,0.8884450197219849,0.27147939801216125
45,0.8658779859542847,0.3028462529182434,0.8872157335281372,0.2706528902053833
46,0.8674911856651306,0.3028622269630432,0.8758451342582703,0.29463624954223633
47,0.8667998313903809,0.2974998354911804,0.8856791853904724,0.26848599314689636
48,0.8691811561584473,0.29472607374191284,0.8924400806427002,0.2608899474143982
49,0.8715624809265137,0.29767560958862305,0.888137698173523,0.263622522354126
50,0.8693347573280334,0.2952905297279358,0.8970497846603394,0.2597784101963043
51,0.8750191926956177,0.2889229953289032,0.8577135801315308,0.31679800152778625
52,0.8746351003646851,0.2886945307254791,0.8850645422935486,0.27145689725875854
53,0.8787832260131836,0.28212404251098633,0.8896742463111877,0.25521716475486755
54,0.8804731965065002,0.2773256003856659,0.898279070854187,0.24352243542671204
55,0.8780918717384338,0.2798524498939514,0.8804548382759094,0.3056381046772003
56,0.8814718127250671,0.27675309777259827,0.8706207871437073,0.3126964867115021
57,0.8761714696884155,0.27883481979370117,0.9025814533233643,0.2428397387266159
58,0.8790136575698853,0.2761847674846649,0.8955132365226746,0.25338318943977356
59,0.8827776908874512,0.27203238010406494,0.88291335105896,0.2679329812526703
60,0.8850053548812866,0.2723233997821808,0.8936693072319031,0.25155407190322876
61,0.8793209195137024,0.27329856157302856,0.898279070854187,0.24192297458648682
62,0.8820095062255859,0.26802384853363037,0.8964351415634155,0.24338079988956451
63,0.8813181519508362,0.2713935971260071,0.8942839503288269,0.24571268260478973
64,0.8851590156555176,0.26505282521247864,0.8952059149742126,0.24413816630840302
65,0.8826240301132202,0.26542097330093384,0.8924400806427002,0.24437938630580902
66,0.887386679649353,0.26091036200523376,0.8859865069389343,0.26348426938056946
67,0.8870794177055359,0.2604072690010071,0.9004302620887756,0.24263814091682434
68,0.890305757522583,0.2560203969478607,0.8813767433166504,0.26515376567840576
69,0.8873098492622375,0.25862327218055725,0.8973571062088013,0.2436031848192215
70,0.8933783769607544,0.24964283406734467,0.8933620452880859,0.2516258656978607
71,0.8899216651916504,0.25343093276023865,0.9028887748718262,0.23839107155799866
72,0.8964510560035706,0.24583488702774048,0.8995082974433899,0.239462211728096
73,0.8909202814102173,0.24877361953258514,0.8970497846603394,0.24639493227005005
74,0.8933016061782837,0.2485629916191101,0.9001229405403137,0.24287185072898865
75,0.8928406834602356,0.249761164188385,0.8909035325050354,0.2449548840522766
76,0.8971424102783203,0.24164873361587524,0.8967424631118774,0.24617578089237213
77,0.8946074843406677,0.24394166469573975,0.8998156189918518,0.24021407961845398
78,0.8981410264968872,0.23774604499340057,0.9001229405403137,0.2327149510383606
79,0.9006760120391846,0.23538239300251007,0.9081130623817444,0.2266455888748169
80,0.8978337645530701,0.23617936670780182,0.9010448455810547,0.24742500483989716
81,0.8981410264968872,0.23618248105049133,0.898279070854187,0.23806942999362946
82,0.8981410264968872,0.2337399423122406,0.9028887748718262,0.22905661165714264
83,0.9028268456459045,0.2309962958097458,0.8709281086921692,0.2846105098724365
84,0.9040558934211731,0.23264071345329285,0.9031960368156433,0.23460078239440918
85,0.9016746282577515,0.22974121570587158,0.9025814533233643,0.23114503920078278
86,0.9018282294273376,0.22979965806007385,0.898279070854187,0.23468554019927979
87,0.9029805064201355,0.2251090258359909,0.9019668102264404,0.22676987946033478
88,0.9032877683639526,0.22490514814853668,0.9028887748718262,0.23318161070346832
89,0.9095867276191711,0.21960453689098358,0.9087277054786682,0.2208772450685501
90,0.905208170413971,0.2220659703016281,0.9038106799125671,0.22944897413253784
91,0.9092026352882385,0.2150493711233139,0.8979717493057251,0.23416666686534882
92,0.9082040190696716,0.22136928141117096,0.9056545495986938,0.2218770831823349
93,0.9111998677253723,0.21380244195461273,0.8979717493057251,0.2424451857805252
94,0.9090490341186523,0.21637727320194244,0.9139520525932312,0.22034943103790283
95,0.9151943325996399,0.20742131769657135,0.8838352560997009,0.26213544607162476
96,0.9110462665557861,0.20770280063152313,0.9074984788894653,0.22327329218387604
97,0.910739004611969,0.210655078291893,0.9081130623817444,0.22889240086078644
98,0.9125825762748718,0.20799770951271057,0.9068838357925415,0.21846650540828705
99,0.9160393476486206,0.2028200626373291,0.9127228260040283,0.21932435035705566
100,0.9138884544372559,0.20428620278835297,0.9056545495986938,0.21981580555438995
101,0.9147334694862366,0.20073112845420837,0.9127228260040283,0.23558135330677032
102,0.9200338125228882,0.19272887706756592,0.9142593741416931,0.21998490393161774
103,0.9211092591285706,0.19220662117004395,0.9035033583641052,0.2443152368068695
104,0.9174988269805908,0.19891798496246338,0.9139520525932312,0.2182597666978836
105,0.9165002107620239,0.19476954638957977,0.9136447310447693,0.2092646360397339
106,0.9187279343605042,0.19299910962581635,0.9127228260040283,0.21695749461650848
107,0.9256414175033569,0.18717852234840393,0.9053472876548767,0.2217017114162445
108,0.9216469526290894,0.18693257868289948,0.9111862182617188,0.21713098883628845
109,0.9228760004043579,0.1872428059577942,0.9124155044555664,0.20472654700279236
110,0.9230296611785889,0.18141111731529236,0.9059618711471558,0.23622922599315643
111,0.9258718490600586,0.1784689724445343,0.9108788967132568,0.22846153378486633
112,0.9218006134033203,0.181653693318367,0.9121081829071045,0.223955437541008
113,0.9252573251724243,0.1822100430727005,0.9124155044555664,0.22891990840435028
114,0.9256414175033569,0.17788909375667572,0.9071911573410034,0.21671083569526672
115,0.9281763434410095,0.17499150335788727,0.9182544350624084,0.21151964366436005
116,0.9312490224838257,0.16969448328018188,0.8995082974433899,0.2619190812110901
117,0.9287140965461731,0.17409731447696686,0.9078058004379272,0.21691443026065826
118,0.9300199747085571,0.172077015042305,0.9157959222793579,0.21029706299304962
119,0.9326317310333252,0.16931559145450592,0.9148740172386169,0.20675435662269592
120,0.9328621625900269,0.16378891468048096,0.909649670124054,0.23352260887622833
121,0.9298663139343262,0.1670045107603073,0.9130300879478455,0.20716340839862823
122,0.9336303472518921,0.1632375568151474,0.9142593741416931,0.22033241391181946
123,0.9344753623008728,0.1618841588497162,0.9234787821769714,0.1926845759153366
124,0.9345521330833435,0.1592799872159958,0.9124155044555664,0.21784846484661102
125,0.9381625652313232,0.15338878333568573,0.9108788967132568,0.2116042971611023
126,0.9358580708503723,0.15321260690689087,0.9142593741416931,0.2109903246164322
127,0.9329389929771423,0.15964238345623016,0.9164105653762817,0.22852270305156708
128,0.9375479817390442,0.15712209045886993,0.9062691926956177,0.2724098265171051
129,0.9402365684509277,0.14623357355594635,0.9111862182617188,0.2199264019727707
130,0.9408511519432068,0.15292854607105255,0.9194837212562561,0.19750536978244781
131,0.9403902292251587,0.14298562705516815,0.9231714606285095,0.1952487975358963
132,0.9399293065071106,0.1460469663143158,0.9176398515701294,0.19915184378623962
133,0.9425411224365234,0.14590491354465485,0.9161032438278198,0.19760900735855103
134,0.9400061368942261,0.14643621444702148,0.9182544350624084,0.19917389750480652
135,0.9421570301055908,0.14274990558624268,0.9244007468223572,0.19789081811904907
136,0.9454601407051086,0.13409611582756042,0.9305469989776611,0.18950669467449188
137,0.9430019855499268,0.14012937247753143,0.9256299734115601,0.19475209712982178
138,0.9423874616622925,0.13834044337272644,0.9084203839302063,0.2285623699426651
139,0.9446151256561279,0.13665127754211426,0.8973571062088013,0.25228017568588257
140,0.9506068229675293,0.12642569839954376,0.930854320526123,0.18407179415225983
141,0.9458442330360413,0.13106757402420044,0.9179471135139465,0.21817314624786377
142,0.9482255578041077,0.12916184961795807,0.9256299734115601,0.18236646056175232
143,0.9487632513046265,0.12941481173038483,0.9228641390800476,0.19563952088356018
144,0.9493777751922607,0.12550243735313416,0.9213275909423828,0.18889319896697998
145,0.9479182958602905,0.12870094180107117,0.9118008613586426,0.22138811647891998
146,0.9493009448051453,0.12600523233413696,0.915488600730896,0.19741979241371155
147,0.951298177242279,0.1237097829580307,0.9320836067199707,0.1898874044418335
148,0.9555999636650085,0.11612323671579361,0.9265519380569458,0.18813197314739227
149,0.951298177242279,0.12509159743785858,0.9244007468223572,0.19500160217285156
150,0.9546013474464417,0.11214910447597504,0.9277811646461487,0.18828687071800232
151,0.9504532217979431,0.1231268122792244,0.9330055117607117,0.18073031306266785
152,0.9523736238479614,0.11577411741018295,0.920712947845459,0.2019997388124466
153,0.9566753506660461,0.11150921136140823,0.9222495555877686,0.2278013527393341
154,0.9571362733840942,0.10794031620025635,0.9326981902122498,0.18175286054611206
155,0.9544476866722107,0.11385171115398407,0.9287031292915344,0.1840096265077591
156,0.9575971961021423,0.10707838833332062,0.9268592596054077,0.18923959136009216
157,0.9559839963912964,0.10810790210962296,0.9244007468223572,0.2074824422597885
158,0.9579044580459595,0.10623793303966522,0.9320836067199707,0.17297016084194183
159,0.9579812288284302,0.10747064650058746,0.9253226518630981,0.19671078026294708
160,0.9570594429969788,0.105962373316288,0.9342347979545593,0.17590665817260742
161,0.9597480297088623,0.10208780318498611,0.9204056262969971,0.2392781376838684
162,0.9612075686454773,0.0971129760146141,0.930854320526123,0.19223015010356903
163,0.9589798450469971,0.10368374735116959,0.9277811646461487,0.19272643327713013
164,0.9637424945831299,0.09569746255874634,0.9376152157783508,0.16972053050994873
165,0.9616684317588806,0.0989852100610733,0.9397664666175842,0.17338727414608002
166,0.9617452621459961,0.09846200048923492,0.9268592596054077,0.22169514000415802
167,0.9611307382583618,0.10129449516534805,0.9366933107376099,0.1788279265165329
168,0.9609771370887756,0.09334967285394669,0.9370006322860718,0.17245449125766754
169,0.9610539078712463,0.09869391471147537,0.9366933107376099,0.16585421562194824
170,0.9605162143707275,0.09769365191459656,0.9290104508399963,0.1984778195619583
171,0.9645875096321106,0.0914580225944519,0.9422249794006348,0.16045919060707092
172,0.9644338488578796,0.09241345524787903,0.9382298588752747,0.18157805502414703
173,0.9671992659568787,0.0850955992937088,0.9345421195030212,0.18112953007221222
174,0.9662006497383118,0.08668072521686554,0.9305469989776611,0.19575759768486023
175,0.9649716019630432,0.08914529532194138,0.9345421195030212,0.17008176445960999
176,0.9631279706954956,0.08886516094207764,0.9333128333091736,0.17037364840507507
177,0.9666615724563599,0.08555959910154343,0.9314689636230469,0.17563402652740479
178,0.9670456051826477,0.08336281031370163,0.9385371804237366,0.16721993684768677
179,0.9685819745063782,0.0819244235754013,0.9449907541275024,0.15807904303073883
180,0.9686588048934937,0.08043207228183746,0.9434542059898376,0.1626148223876953
181,0.9709632992744446,0.07544901967048645,0.9336201548576355,0.20834307372570038
182,0.9662774801254272,0.0859522670507431,0.9422249794006348,0.1638120710849762
183,0.968274712562561,0.08212097734212875,0.9406883716583252,0.16912713646888733
184,0.9693501591682434,0.07717905938625336,0.9437615275382996,0.1679396629333496
185,0.9680442214012146,0.0814402773976326,0.9529809355735779,0.15681585669517517
186,0.9701182842254639,0.07662688940763474,0.9456053972244263,0.16303911805152893
187,0.9695037603378296,0.07960046082735062,0.9376152157783508,0.18938091397285461
188,0.9713473916053772,0.07497411221265793,0.9508297443389893,0.1529179811477661
189,0.9718082547187805,0.0745232030749321,0.9496005177497864,0.14823442697525024
190,0.9698878526687622,0.07804538309574127,0.9440688490867615,0.17306143045425415
191,0.9764172434806824,0.06415264308452606,0.9459127187728882,0.1647331565618515
192,0.9729605317115784,0.07218996435403824,0.9357713460922241,0.1740524172782898
193,0.97319096326828,0.06946072727441788,0.9188690781593323,0.21883328258991241
194,0.9735750555992126,0.06787239760160446,0.9357713460922241,0.19659510254859924
195,0.9751881957054138,0.06924145668745041,0.9449907541275024,0.15537743270397186
196,0.9721923470497131,0.07269193232059479,0.9477565884590149,0.1634574681520462
197,0.9707328081130981,0.07316179573535919,0.9452980756759644,0.162732794880867
198,0.9749577641487122,0.06553351134061813,0.9403810501098633,0.17749525606632233
199,0.9749577641487122,0.06602360308170319,0.941303014755249,0.16287624835968018
200,0.975495457649231,0.0631367489695549,0.9351567029953003,0.20131075382232666
201,0.9734213948249817,0.0659928247332573,0.9477565884590149,0.15686558187007904
202,0.971731424331665,0.06866728514432907,0.9489858746528625,0.16071447730064392
203,0.9779536128044128,0.059289079159498215,0.9452980756759644,0.15697048604488373
204,0.9730373620986938,0.0653751865029335,0.9532882571220398,0.15310925245285034
205,0.9768781661987305,0.06117340177297592,0.9422249794006348,0.1855412870645523
206,0.9721923470497131,0.06825710088014603,0.9305469989776611,0.25022777915000916
207,0.9776463508605957,0.05861001834273338,0.946527361869812,0.16151005029678345
208,0.9792594909667969,0.054149728268384933,0.9422249794006348,0.2057081162929535
209,0.9787217974662781,0.05875477194786072,0.9486785531044006,0.16931307315826416
210,0.9725764393806458,0.06716839969158173,0.9440688490867615,0.18321911990642548
211,0.9761868119239807,0.06164223700761795,0.9437615275382996,0.18885579705238342
212,0.9788753986358643,0.05581305921077728,0.946527361869812,0.17633236944675446
213,0.9779536128044128,0.056387949734926224,0.9545175433158875,0.1386747509241104
214,0.9790290594100952,0.05525245890021324,0.947449266910553,0.16413339972496033
215,0.9773390889167786,0.05958569422364235,0.9446834921836853,0.17496179044246674
216,0.9799508452415466,0.05299343913793564,0.9434542059898376,0.19611118733882904
217,0.9779536128044128,0.05967119708657265,0.9397664666175842,0.1749849170446396
218,0.9789522290229797,0.05457471311092377,0.952366292476654,0.1563740223646164
219,0.9818712472915649,0.050728689879179,0.9456053972244263,0.17593754827976227
220,0.9768781661987305,0.059615664184093475,0.9502151012420654,0.16647112369537354
221,0.9779536128044128,0.05590131878852844,0.9330055117607117,0.23415963351726532
222,0.9806421995162964,0.0503438301384449,0.9489858746528625,0.18846425414085388
223,0.9783377051353455,0.05528044328093529,0.947449266910553,0.1593695878982544
224,0.9815639853477478,0.0503963977098465,0.9520590305328369,0.15521538257598877
225,0.9836380481719971,0.04517672583460808,0.9382298588752747,0.20881886780261993
226,0.9801044464111328,0.05480997636914253,0.952673614025116,0.1763697862625122
227,0.9775695204734802,0.05646244063973427,0.9508297443389893,0.15107516944408417
228,0.9822553396224976,0.05008750781416893,0.951751708984375,0.15281447768211365
229,0.9819480776786804,0.047679148614406586,0.9419176578521729,0.22303175926208496
230,0.9814103841781616,0.049414847046136856,0.9416103363037109,0.192985400557518
231,0.9822553396224976,0.04553791508078575,0.9499077796936035,0.1564623862504959
232,0.980872631072998,0.050632283091545105,0.9496005177497864,0.1695968359708786
233,0.9798740148544312,0.05101313814520836,0.9385371804237366,0.22791898250579834
234,0.9812567234039307,0.05148332193493843,0.9505224227905273,0.16987183690071106
235,0.9812567234039307,0.04920532926917076,0.9468346834182739,0.18865624070167542
236,0.9835612177848816,0.04441438615322113,0.957590639591217,0.14831095933914185
237,0.982332170009613,0.04803231358528137,0.9585126042366028,0.14585015177726746
238,0.9819480776786804,0.04641963541507721,0.9591272473335266,0.1564706712961197
239,0.9814103841781616,0.04814469441771507,0.9625076651573181,0.1316559761762619
240,0.9842525720596313,0.04253074526786804,0.9588199257850647,0.1609475314617157
241,0.9819480776786804,0.04615065082907677,0.9563614130020142,0.14621256291866302
242,0.9825626015663147,0.045556455850601196,0.9539029002189636,0.17487022280693054
243,0.9837916493415833,0.043839290738105774,0.9462200403213501,0.1610179990530014
244,0.9834076166152954,0.043565429747104645,0.957897961139679,0.15267720818519592
245,0.9811030626296997,0.04781468212604523,0.96281498670578,0.1392965167760849
246,0.9837148785591125,0.04111182317137718,0.9532882571220398,0.15184734761714935
247,0.9821785092353821,0.0463944636285305,0.952366292476654,0.18196836113929749
248,0.9832539558410645,0.04317415505647659,0.9585126042366028,0.15128090977668762
249,0.986096203327179,0.038765307515859604,0.9591272473335266,0.1626257300376892
250,0.984636664390564,0.04384865239262581,0.9566687345504761,0.16709676384925842
251,0.9850975275039673,0.03630375489592552,0.957897961139679,0.1691175252199173
252,0.9835612177848816,0.0433448925614357,0.9554394483566284,0.17740175127983093
253,0.9844062328338623,0.040969911962747574,0.9483712315559387,0.19059379398822784
254,0.9838684797286987,0.04229114204645157,0.9535955786705017,0.17674753069877625
255,0.9853280186653137,0.03888761252164841,0.9416103363037109,0.21746915578842163
256,0.9851743578910828,0.03959725797176361,0.9640442728996277,0.12310146540403366
257,0.9831002950668335,0.043915197253227234,0.9634296298027039,0.14941328763961792
258,0.9866338968276978,0.035650625824928284,0.947449266910553,0.22059346735477448
259,0.9833307862281799,0.0420650877058506,0.9612784385681152,0.1546354591846466
260,0.984636664390564,0.04075632244348526,0.951751708984375,0.19340842962265015
261,0.9847134947776794,0.0409110002219677,0.957897961139679,0.1747538149356842
262,0.9864802360534668,0.03474123030900955,0.9563614130020142,0.1677647829055786
263,0.9852511882781982,0.03861013427376747,0.9529809355735779,0.1638070046901703
264,0.9853280186653137,0.03552606701850891,0.9603564739227295,0.15141761302947998
265,0.9853280186653137,0.03869672119617462,0.9603564739227295,0.14844860136508942
266,0.9863266348838806,0.03784402459859848,0.9606637954711914,0.1367163509130478
267,0.9845598340034485,0.039174363017082214,0.9591272473335266,0.14873278141021729
268,0.9850207567214966,0.04004334658384323,0.957590639591217,0.14759835600852966
269,0.9865570664405823,0.03416675701737404,0.9563614130020142,0.1581169217824936
270,0.9885542988777161,0.03200726583600044,0.9480639100074768,0.17389532923698425
271,0.9847902655601501,0.04069875553250313,0.9594345688819885,0.1586233377456665
272,0.9867107272148132,0.038142129778862,0.9419176578521729,0.2448430359363556
273,0.9897834062576294,0.0313936322927475,0.9615857601165771,0.1494612693786621
274,0.9852511882781982,0.04049531742930412,0.9625076651573181,0.1477579027414322
275,0.9884006977081299,0.03291689604520798,0.9652734994888306,0.14056150615215302
276,0.9884006977081299,0.034874845296144485,0.9477565884590149,0.19465190172195435
277,0.9857121109962463,0.03841942176222801,0.9511370658874512,0.17871074378490448
278,0.9889383912086487,0.029678359627723694,0.9563614130020142,0.1839541792869568
279,0.9856352806091309,0.039241038262844086,0.9557467699050903,0.17767813801765442
280,0.9875556826591492,0.03295908868312836,0.9588199257850647,0.1626477688550949
281,0.9882470369338989,0.03245038911700249,0.9655808210372925,0.15018883347511292
282,0.987248420715332,0.03242352604866028,0.952673614025116,0.17724499106407166
283,0.9897834062576294,0.029054105281829834,0.9637369513511658,0.1643882840871811
284,0.9885542988777161,0.03322393447160721,0.9609711170196533,0.15945734083652496
285,0.9862498044967651,0.03591807931661606,0.9618930816650391,0.16006681323051453
286,0.9864802360534668,0.03402233496308327,0.9658881425857544,0.15123260021209717
287,0.9897065758705139,0.02979411743581295,0.9652734994888306,0.15202520787715912
288,0.9881702065467834,0.03231089934706688,0.9597418308258057,0.17746442556381226
289,0.9866338968276978,0.03406329080462456,0.9557467699050903,0.1865260750055313
290,0.9899370074272156,0.029101723805069923,0.957590639591217,0.16465891897678375
291,0.9875556826591492,0.032897207885980606,0.9545175433158875,0.16512802243232727
292,0.9877861142158508,0.03203657269477844,0.9646588563919067,0.15107040107250214
293,0.9892456531524658,0.02884632907807827,0.9609711170196533,0.16716799139976501
294,0.9890152215957642,0.0347360223531723,0.9658881425857544,0.12994509935379028
295,0.9892456531524658,0.032318685203790665,0.9640442728996277,0.14667174220085144
296,0.9894760847091675,0.02725699357688427,0.9594345688819885,0.17495793104171753
297,0.9875556826591492,0.03159140795469284,0.9597418308258057,0.17116180062294006
298,0.9891688227653503,0.02821291796863079,0.9551321268081665,0.22059017419815063
299,0.9892456531524658,0.029277021065354347,0.9557467699050903,0.1783749759197235


==> plots/ResNet800x800Q300V12.csv <==
epoch,accuracy,loss,valaccuracy,valloss
0,0.5591488480567932,0.6938754320144653,0.5989551544189453,0.6808038949966431
1,0.6000921726226807,0.6518616676330566,0.6911493539810181,1.3668770790100098
2,0.700568437576294,0.5687227845191956,0.7224953770637512,0.670279860496521
3,0.7296819686889648,0.5316712856292725,0.7725875973701477,0.4712561070919037
4,0.7319096922874451,0.5193982720375061,0.7215734720230103,0.5322816967964172
5,0.7322937250137329,0.5160639882087708,0.6216963529586792,1.109262466430664
6,0.71885085105896,0.5480641722679138,0.7476951479911804,0.5167848467826843
7,0.7260715961456299,0.5341418981552124,0.7243392467498779,0.5771456956863403
8,0.7273006439208984,0.5227903723716736,0.7529194951057434,0.54593425989151
9,0.7398986220359802,0.5092615485191345,0.7627535462379456,0.4716401994228363
10,0.7220003008842468,0.5295465588569641,0.7661339640617371,0.4707373380661011
11,0.7451221346855164,0.5009163618087769,0.765519380569458,0.4870123863220215
12,0.7422031164169312,0.4983963668346405,0.5368776917457581,0.6667296886444092
13,0.717237651348114,0.5350566506385803,0.6770129203796387,0.6262356042861938
14,0.7412045001983643,0.5033440589904785,0.7510756254196167,0.47909438610076904
15,0.7346750497817993,0.5048989653587341,0.770743727684021,0.45789259672164917
16,0.7479643821716309,0.49077779054641724,0.7633681893348694,0.5153512358665466
17,0.7557228207588196,0.4865909516811371,0.7375537753105164,0.5383810997009277
18,0.7473497986793518,0.49745312333106995,0.7455439567565918,0.48921912908554077
19,0.7561069130897522,0.4842897951602936,0.7470805048942566,0.500730037689209
20,0.7596405148506165,0.4719552993774414,0.7673632502555847,0.45612844824790955
21,0.760869562625885,0.47506821155548096,0.7529194951057434,0.5121592879295349
22,0.7654785513877869,0.46442222595214844,0.6834664940834045,0.5744219422340393
23,0.7711629867553711,0.46543142199516296,0.7799631357192993,0.4436379075050354
24,0.7703180313110352,0.46090176701545715,0.7808850407600403,0.43242523074150085
25,0.7680135369300842,0.4615812599658966,0.7882605791091919,0.43132081627845764
26,0.7698571085929871,0.4590016007423401,0.765519380569458,0.5250670313835144
27,0.7801505327224731,0.4446776807308197,0.7778119444847107,0.449518084526062
28,0.7794592380523682,0.45250722765922546,0.793177604675293,0.42506784200668335
29,0.7791519165039062,0.4442930221557617,0.7467731833457947,0.5253267884254456
30,0.7877554297447205,0.43778562545776367,0.7799631357192993,0.4635908305644989
31,0.7836841344833374,0.44634491205215454,0.8005531430244446,0.4131675660610199
32,0.781456470489502,0.44070419669151306,0.8125383853912354,0.3928840458393097
33,0.7896758317947388,0.4321596920490265,0.8186846971511841,0.3873416781425476
34,0.7865263223648071,0.43605053424835205,0.8162261843681335,0.3953125774860382
35,0.7971270680427551,0.4251943826675415,0.8260602355003357,0.38802284002304077
36,0.7965125441551208,0.4221022129058838,0.8245236873626709,0.3795751929283142
37,0.7948993444442749,0.4249601662158966,0.8365089297294617,0.3610154986381531
38,0.803195595741272,0.41252532601356506,0.8214505314826965,0.3756955862045288
39,0.7998924851417542,0.41534605622291565,0.8223724365234375,0.38213300704956055
40,0.8003533482551575,0.4111834168434143,0.835279643535614,0.3555358946323395
41,0.8067291378974915,0.40761712193489075,0.8362016081809998,0.35733723640441895
42,0.8106467723846436,0.4009591042995453,0.7876459956169128,0.4527486562728882
43,0.8120294809341431,0.4009558856487274,0.8331284523010254,0.3564254343509674
44,0.815793514251709,0.3997282385826111,0.84572833776474,0.3368881642818451
45,0.8145644664764404,0.39166390895843506,0.8432698249816895,0.3396596610546112
46,0.8157166838645935,0.39360910654067993,0.8534111976623535,0.33496540784835815
47,0.8191734552383423,0.3891301155090332,0.819913923740387,0.39665526151657104
48,0.817253053188324,0.3921459913253784,0.8303626179695129,0.37191784381866455
49,0.8232447504997253,0.3815290927886963,0.8512600064277649,0.3351215720176697
50,0.824781060218811,0.37911465764045715,0.8337430953979492,0.36994320154190063
51,0.8279305696487427,0.3749980628490448,0.8202212452888489,0.39766010642051697
52,0.8279305696487427,0.37487703561782837,0.755378007888794,0.5474697351455688
53,0.8283146619796753,0.3755139410495758,0.8503380417823792,0.34192129969596863
54,0.8357658386230469,0.36912593245506287,0.861094057559967,0.32471200823783875
55,0.8345367908477783,0.3656376302242279,0.8340504169464111,0.37029656767845154
56,0.8376094698905945,0.3581411838531494,0.8669329881668091,0.3028431534767151
57,0.8383008241653442,0.3592556416988373,0.8623232841491699,0.3162747025489807
58,0.8357658386230469,0.35971754789352417,0.856177031993866,0.321219801902771
59,0.840298056602478,0.35330551862716675,0.8586355447769165,0.33101412653923035
60,0.8436011672019958,0.35312843322753906,0.8564843535423279,0.3378618657588959
61,0.8433707356452942,0.3471161425113678,0.8669329881668091,0.308426171541214
62,0.8467506766319275,0.34319132566452026,0.8715426921844482,0.29555460810661316
63,0.8462897539138794,0.3436044752597809,0.8589428663253784,0.3256014883518219
64,0.8449838757514954,0.34289976954460144,0.8733866214752197,0.2909969389438629
65,0.8469811081886292,0.3375547528266907,0.8813767433166504,0.287822425365448
66,0.8490551710128784,0.3377501964569092,0.855869710445404,0.32600077986717224
67,0.8524351119995117,0.3308365046977997,0.8721573352813721,0.30665212869644165
68,0.8489783406257629,0.33111050724983215,0.8617086410522461,0.32303011417388916
69,0.8535104990005493,0.32712799310684204,0.8641671538352966,0.32467570900917053
70,0.8561223149299622,0.3282169699668884,0.8773816823959351,0.2992083430290222
71,0.8587340712547302,0.3234562575817108,0.8727719783782959,0.28863638639450073
72,0.8573513627052307,0.3198067545890808,0.8770743608474731,0.2946838438510895
73,0.8575049638748169,0.32221582531929016,0.862015962600708,0.31865546107292175
74,0.8588109016418457,0.32106852531433105,0.8718500137329102,0.2944490313529968
75,0.8605008721351624,0.3203276991844177,0.861094057559967,0.32368943095207214
76,0.8631894588470459,0.31429389119148254,0.8792255520820618,0.29467126727104187
77,0.8601167798042297,0.3127813935279846,0.8789182305335999,0.29113566875457764
78,0.8622676134109497,0.3124472498893738,0.8570989370346069,0.334998220205307
79,0.8635734915733337,0.3092905879020691,0.887830376625061,0.27980881929397583
80,0.8638039827346802,0.31108373403549194,0.856791615486145,0.325134813785553
81,0.8642648458480835,0.30967843532562256,0.8819913864135742,0.27626392245292664
82,0.8688738942146301,0.30540239810943604,0.8822987079620361,0.2812070846557617
83,0.8647257685661316,0.30462178587913513,0.8693915009498596,0.3174228370189667
84,0.8700261116027832,0.3025107681751251,0.8795328736305237,0.30770644545555115
85,0.8694115877151489,0.3015664517879486,0.8807621598243713,0.28797444701194763
86,0.8731756210327148,0.2934316396713257,0.8721573352813721,0.28828439116477966
87,0.8695651888847351,0.2971779406070709,0.8856791853904724,0.27371323108673096
88,0.8677216172218323,0.3010646104812622,0.8862937688827515,0.2770769000053406
89,0.8714856505393982,0.29553988575935364,0.8875230550765991,0.2799118459224701
90,0.8737133145332336,0.2957475185394287,0.8915181159973145,0.26342636346817017
91,0.8737133145332336,0.2898409366607666,0.8752304911613464,0.303387850522995
92,0.8750191926956177,0.28949517011642456,0.8899815678596497,0.26912909746170044
93,0.8757873773574829,0.289454847574234,0.8909035325050354,0.2709292471408844
94,0.8730987906455994,0.2907910943031311,0.8912107944488525,0.26489782333374023
95,0.8774005174636841,0.28259411454200745,0.8822987079620361,0.28261977434158325
96,0.8779382109642029,0.2856581509113312,0.8770743608474731,0.2938119173049927
97,0.8797818422317505,0.2861250340938568,0.8875230550765991,0.258522093296051
98,0.8805500268936157,0.2770402431488037,0.8884450197219849,0.26893487572669983
99,0.8823935985565186,0.2818038761615753,0.8927474021911621,0.2617835998535156
100,0.8790904879570007,0.2793225347995758,0.8813767433166504,0.298438161611557
101,0.8800891041755676,0.27534595131874084,0.8909035325050354,0.2647697627544403
102,0.8797818422317505,0.2743041217327118,0.8669329881668091,0.3219883143901825
103,0.8827008605003357,0.27617666125297546,0.8933620452880859,0.2565228343009949
104,0.8860039710998535,0.26986244320869446,0.8847572207450867,0.2754150927066803
105,0.8823167681694031,0.2742830812931061,0.8884450197219849,0.26989975571632385
106,0.8853894472122192,0.26983997225761414,0.8924400806427002,0.2686447501182556
107,0.8862344622612,0.26730772852897644,0.8866010904312134,0.27609822154045105
108,0.8868489861488342,0.2680603563785553,0.8789182305335999,0.2951711118221283
109,0.8879244327545166,0.2616647481918335,0.8761524558067322,0.3118625581264496
110,0.8889230489730835,0.26057857275009155,0.8893669247627258,0.26796582341194153
111,0.8886925578117371,0.261197954416275,0.8795328736305237,0.29753944277763367
112,0.8859272003173828,0.2588590085506439,0.8647817969322205,0.3332022726535797
113,0.8884621262550354,0.26144641637802124,0.8684695959091187,0.3351709544658661
114,0.8896144032478333,0.26017147302627563,0.8783036470413208,0.2972974181175232
115,0.8908434510231018,0.2577652931213379,0.8955132365226746,0.2697962820529938
116,0.891150712966919,0.253350168466568,0.8927474021911621,0.2649916410446167
117,0.8883852958679199,0.25961834192276,0.8955132365226746,0.2682846188545227
118,0.8930711150169373,0.2521909177303314,0.8859865069389343,0.28259047865867615
119,0.8916884064674377,0.25123119354248047,0.8921327590942383,0.269072949886322
120,0.8956061005592346,0.2502340078353882,0.8798401951789856,0.29051685333251953
121,0.8898448348045349,0.24890121817588806,0.8952059149742126,0.26051387190818787
122,0.8936856389045715,0.24639524519443512,0.8798401951789856,0.29460471868515015
123,0.8953756093978882,0.24260090291500092,0.9010448455810547,0.25524717569351196
124,0.8933783769607544,0.24640803039073944,0.8884450197219849,0.26902636885643005
125,0.8951451778411865,0.24515670537948608,0.8872157335281372,0.2625472843647003
126,0.8956828713417053,0.24061216413974762,0.8902888894081116,0.2675706446170807
127,0.8976033329963684,0.24263566732406616,0.8936693072319031,0.26746103167533875
128,0.8979105949401855,0.24313989281654358,0.893054723739624,0.2576353847980499
129,0.897987425327301,0.2380439043045044,0.8902888894081116,0.26212403178215027
130,0.8998309969902039,0.23276562988758087,0.8850645422935486,0.2751632034778595
131,0.8974496722221375,0.2363317310810089,0.8967424631118774,0.2613857090473175
132,0.90290367603302,0.23258167505264282,0.8915181159973145,0.26747429370880127
133,0.9026732444763184,0.23557069897651672,0.8948985934257507,0.25412485003471375
134,0.9004455208778381,0.23368100821971893,0.8795328736305237,0.298233300447464
135,0.9032877683639526,0.23005175590515137,0.9031960368156433,0.2643078565597534
136,0.9016746282577515,0.23065771162509918,0.8942839503288269,0.2596273422241211
137,0.9020586609840393,0.2310582995414734,0.8869084119796753,0.2849299907684326
138,0.9039791226387024,0.22829008102416992,0.8896742463111877,0.2743895649909973
139,0.9019818902015686,0.22972416877746582,0.8918254375457764,0.25996750593185425
140,0.9053618311882019,0.22320489585399628,0.8967424631118774,0.2604999244213104
141,0.9061299562454224,0.222700297832489,0.8985863327980042,0.25440514087677
142,0.9080504179000854,0.22191819548606873,0.8933620452880859,0.26746582984924316
143,0.9071285724639893,0.22193412482738495,0.8945912718772888,0.2523004710674286
144,0.9085881114006042,0.21988077461719513,0.9047326445579529,0.23620904982089996
145,0.910585343837738,0.21665464341640472,0.8844498991966248,0.2841363549232483
146,0.9092026352882385,0.2160239964723587,0.8918254375457764,0.26101502776145935
147,0.9102780818939209,0.21263805031776428,0.899200975894928,0.2611612379550934
148,0.9138116240501404,0.20910006761550903,0.8850645422935486,0.2712724506855011
149,0.9116607904434204,0.21058166027069092,0.8841425776481628,0.3016507029533386
150,0.9113535284996033,0.21185380220413208,0.8945912718772888,0.2607150375843048
151,0.9138116240501404,0.20525357127189636,0.8859865069389343,0.2827986776828766
152,0.9125057458877563,0.20161722600460052,0.8838352560997009,0.3032228946685791
153,0.9161929488182068,0.20404507219791412,0.8859865069389343,0.2868273854255676
154,0.9130434989929199,0.20609772205352783,0.8918254375457764,0.2983242869377136
155,0.9124289155006409,0.20276713371276855,0.9056545495986938,0.24538183212280273
156,0.915501594543457,0.19970400631427765,0.8816840648651123,0.3172677457332611
157,0.9181134104728699,0.1992977410554886,0.8758451342582703,0.31231361627578735
158,0.9186511039733887,0.19769154489040375,0.8623232841491699,0.320333868265152
159,0.9199569821357727,0.19363853335380554,0.8893669247627258,0.27453482151031494
160,0.9191887974739075,0.1954139620065689,0.8798401951789856,0.2801589369773865
161,0.920571506023407,0.1898539811372757,0.8988936543464661,0.2816134989261627
162,0.9181134104728699,0.1940794587135315,0.8995082974433899,0.25052255392074585
163,0.9227992296218872,0.18944048881530762,0.8918254375457764,0.27802714705467224
164,0.9223383069038391,0.19212625920772552,0.8905962109565735,0.3049633800983429
165,0.9239514470100403,0.1890605092048645,0.888752281665802,0.2701789140701294
166,0.926947295665741,0.1804673671722412,0.8948985934257507,0.2639540433883667
167,0.9255645871162415,0.18534865975379944,0.888752281665802,0.2806186079978943
168,0.9242587089538574,0.18455234169960022,0.8727719783782959,0.33179426193237305
169,0.924796462059021,0.18229587376117706,0.8912107944488525,0.2775639295578003
170,0.9267936944961548,0.1786387711763382,0.8733866214752197,0.31357139348983765
171,0.9294822812080383,0.1705775111913681,0.9038106799125671,0.2556493878364563
172,0.9257950782775879,0.1781311184167862,0.8927474021911621,0.28443920612335205
173,0.9240282773971558,0.17783966660499573,0.9025814533233643,0.2473984956741333
174,0.9298663139343262,0.17369408905506134,0.8936693072319031,0.27584320306777954
175,0.9285604357719421,0.17375268042087555,0.9028887748718262,0.2829500734806061
176,0.928253173828125,0.17249932885169983,0.8915181159973145,0.2979915142059326
177,0.9331694841384888,0.16552935540676117,0.8979717493057251,0.2695985734462738
178,0.9314795136451721,0.16320320963859558,0.8924400806427002,0.29861143231391907
179,0.9326317310333252,0.16121990978717804,0.8822987079620361,0.313961923122406
180,0.933323085308075,0.16514326632022858,0.9087277054786682,0.24356356263160706
181,0.9339376091957092,0.16305075585842133,0.8890596032142639,0.2839660048484802
182,0.9321708679199219,0.15872803330421448,0.9004302620887756,0.259491503238678
183,0.9344753623008728,0.15948694944381714,0.9025814533233643,0.2801322937011719
184,0.9335535168647766,0.15998461842536926,0.9001229405403137,0.27479568123817444
185,0.9367030262947083,0.15568800270557404,0.8918254375457764,0.28062230348587036
186,0.9384698271751404,0.15409539639949799,0.8924400806427002,0.2922118008136749
187,0.9369334578514099,0.15335485339164734,0.904118001461029,0.23706385493278503
188,0.9353971481323242,0.15360011160373688,0.9118008613586426,0.2392892986536026
189,0.9374712109565735,0.15352582931518555,0.88291335105896,0.31347689032554626
190,0.9363189339637756,0.15182973444461823,0.8743085265159607,0.31306812167167664
191,0.9395452737808228,0.153428316116333,0.909649670124054,0.24705596268177032
192,0.9377784729003906,0.15035799145698547,0.8952059149742126,0.293575257062912
193,0.9418497681617737,0.1468379944562912,0.8945912718772888,0.2846525311470032
194,0.9428483843803406,0.14265115559101105,0.904118001461029,0.2431783378124237
195,0.9425411224365234,0.14675812423229218,0.9059618711471558,0.2518562376499176
196,0.9410815834999084,0.14032970368862152,0.9081130623817444,0.24115288257598877
197,0.9467660188674927,0.13742469251155853,0.9022741317749023,0.26025378704071045
198,0.9417729377746582,0.1387387067079544,0.9022741317749023,0.320758581161499
199,0.9469196200370789,0.13496649265289307,0.9022741317749023,0.2889775037765503
200,0.9456905722618103,0.1394604742527008,0.8995082974433899,0.2631620168685913
201,0.9476109743118286,0.1330706626176834,0.8995082974433899,0.2760923206806183
202,0.9489169120788574,0.12824249267578125,0.9065765142440796,0.2583896517753601
203,0.9443846940994263,0.13719958066940308,0.8644744753837585,0.42765507102012634
204,0.9493009448051453,0.12751373648643494,0.9053472876548767,0.293651819229126
205,0.9482255578041077,0.1314966380596161,0.9164105653762817,0.2334780991077423
206,0.9500691294670105,0.12750785052776337,0.898279070854187,0.2757769525051117
207,0.9485328197479248,0.12644968926906586,0.8912107944488525,0.3481396436691284
208,0.9509141445159912,0.12366289645433426,0.9081130623817444,0.25646454095840454
209,0.9502227902412415,0.12087094038724899,0.9213275909423828,0.24242401123046875
210,0.9492241740226746,0.12933318316936493,0.9182544350624084,0.22649765014648438
211,0.95145183801651,0.12099847942590714,0.8998156189918518,0.28664830327033997
212,0.9506836533546448,0.12412814795970917,0.9136447310447693,0.25567954778671265
213,0.9541404247283936,0.11475487798452377,0.9179471135139465,0.2488570213317871
214,0.9516822695732117,0.12227238714694977,0.9047326445579529,0.27849021553993225
215,0.9519895315170288,0.11670403927564621,0.9114935398101807,0.2557359039783478
216,0.9533722400665283,0.11445053666830063,0.9016594886779785,0.26181286573410034
217,0.9536027312278748,0.11604038625955582,0.9068838357925415,0.26218628883361816
218,0.9549853801727295,0.11564052850008011,0.9090350270271301,0.2390521615743637
219,0.9562144875526428,0.10948162525892258,0.9108788967132568,0.26829794049263
220,0.9545245170593262,0.11394962668418884,0.899200975894928,0.2590121626853943
221,0.9554463028907776,0.1119043156504631,0.9035033583641052,0.26492956280708313
222,0.9536027312278748,0.11294161528348923,0.9176398515701294,0.24827180802822113
223,0.955062210559845,0.11144830286502838,0.9124155044555664,0.25046882033348083
224,0.9595944285392761,0.10462699830532074,0.9191763997077942,0.2298346757888794
225,0.9588262438774109,0.10673177242279053,0.9127228260040283,0.2365720570087433
226,0.956368088722229,0.1066056489944458,0.8862937688827515,0.332504004240036
227,0.9594407677650452,0.1069025993347168,0.9102643132209778,0.2659444808959961
228,0.9588262438774109,0.10336330533027649,0.8998156189918518,0.3103275001049042
229,0.9599016904830933,0.10365436971187592,0.9173325300216675,0.23830799758434296
230,0.9586725831031799,0.10526970028877258,0.9191763997077942,0.23791806399822235
231,0.9588262438774109,0.10216334462165833,0.9090350270271301,0.2827228009700775
232,0.9605162143707275,0.10195986926555634,0.9121081829071045,0.2685600221157074
233,0.9625902771949768,0.09646932035684586,0.9213275909423828,0.24413323402404785
234,0.961898922920227,0.09818445146083832,0.9182544350624084,0.253231942653656
235,0.965662956237793,0.09440477192401886,0.9078058004379272,0.2875012755393982
236,0.9612075686454773,0.09664084762334824,0.9191763997077942,0.20710554718971252
237,0.9644338488578796,0.09450000524520874,0.9240934252738953,0.23676666617393494
238,0.9634352326393127,0.09218662232160568,0.9053472876548767,0.2864890992641449
239,0.9605162143707275,0.09808503091335297,0.9185617566108704,0.24869190156459808
240,0.964049756526947,0.09158574044704437,0.9262446165084839,0.212258443236351
241,0.9648179411888123,0.09221788495779037,0.9078058004379272,0.2900046706199646
242,0.964049756526947,0.09508384019136429,0.9142593741416931,0.2473144680261612
243,0.9659702181816101,0.08657217770814896,0.9210202693939209,0.2383212447166443
244,0.9655861258506775,0.09050556272268295,0.9074984788894653,0.26077714562416077
245,0.9651252031326294,0.08920446783304214,0.9231714606285095,0.2292475402355194
246,0.965509295463562,0.08933304995298386,0.9050399661064148,0.3572564125061035
247,0.9646643400192261,0.08994022011756897,0.9161032438278198,0.264360249042511
248,0.9662006497383118,0.08537332713603973,0.9247080683708191,0.27140170335769653
249,0.9678906202316284,0.08282289654016495,0.915488600730896,0.3082388937473297
250,0.966815173625946,0.08592280000448227,0.9130300879478455,0.26395803689956665
251,0.9694269299507141,0.07977661490440369,0.904425323009491,0.28118616342544556
252,0.9684283137321472,0.08180205523967743,0.9194837212562561,0.2737249732017517
253,0.9678137898445129,0.08261342346668243,0.914566695690155,0.27905258536338806
254,0.9702719449996948,0.0767744928598404,0.9062691926956177,0.3594084680080414
255,0.9680442214012146,0.08145654946565628,0.9022741317749023,0.3376094102859497
256,0.9680442214012146,0.07973548769950867,0.9148740172386169,0.28518176078796387
257,0.9698878526687622,0.07792310416698456,0.9280884861946106,0.23429003357887268
258,0.9699646830558777,0.07664664834737778,0.9268592596054077,0.22318710386753082
259,0.9696574211120605,0.07433546334505081,0.9068838357925415,0.38007304072380066
260,0.9694269299507141,0.0798017680644989,0.914566695690155,0.2793443202972412
261,0.9715778231620789,0.07428678125143051,0.9191763997077942,0.26315152645111084
262,0.9701182842254639,0.07922276109457016,0.9302396774291992,0.22005051374435425
263,0.9725764393806458,0.07238137722015381,0.9068838357925415,0.2940913140773773
264,0.9696574211120605,0.07550344616174698,0.9139520525932312,0.27669039368629456
265,0.9729605317115784,0.0721922218799591,0.8869084119796753,0.4347537159919739
266,0.9701182842254639,0.0762423649430275,0.9333128333091736,0.23433730006217957
267,0.9724996089935303,0.0733303651213646,0.9290104508399963,0.22375889122486115
268,0.971731424331665,0.07299140095710754,0.920712947845459,0.2523803412914276
269,0.9703487753868103,0.0747668445110321,0.9253226518630981,0.23426958918571472
270,0.9726532697677612,0.0718797892332077,0.9222495555877686,0.2611176669597626
271,0.9726532697677612,0.0691673532128334,0.9345421195030212,0.21384195983409882
272,0.9726532697677612,0.07159367203712463,0.9136447310447693,0.3034510910511017
273,0.9716546535491943,0.0709940493106842,0.9256299734115601,0.26192378997802734
274,0.9739591479301453,0.06790787726640701,0.9173325300216675,0.26605671644210815
275,0.9753418564796448,0.06655440479516983,0.9323909282684326,0.2110017091035843
276,0.9735750555992126,0.07056738436222076,0.9287031292915344,0.24421697854995728
277,0.9760332107543945,0.06360381096601486,0.9231714606285095,0.24442552030086517
278,0.9747272729873657,0.06860018521547318,0.9274739027023315,0.2091277539730072
279,0.9737286567687988,0.06644093245267868,0.9302396774291992,0.23483356833457947
280,0.9756491184234619,0.06632538139820099,0.9167178869247437,0.259177029132843
281,0.9730373620986938,0.07005003094673157,0.9268592596054077,0.23234902322292328
282,0.9780304431915283,0.057899679988622665,0.9326981902122498,0.2314794808626175
283,0.9748041033744812,0.0651535838842392,0.9280884861946106,0.2282695472240448
284,0.9770318269729614,0.057272978127002716,0.9320836067199707,0.22285090386867523
285,0.9751881957054138,0.06631786376237869,0.9296250939369202,0.2246028035879135
286,0.9793363213539124,0.05767498165369034,0.9323909282684326,0.23694762587547302
287,0.9745736718177795,0.0670735090970993,0.9348494410514832,0.21493138372898102
288,0.9767245650291443,0.06103008612990379,0.9256299734115601,0.3124135732650757
289,0.9785681366920471,0.05553268641233444,0.9262446165084839,0.2457689791917801
290,0.9787985682487488,0.057690393179655075,0.9268592596054077,0.2748993933200836
291,0.9732677936553955,0.06833901256322861,0.9253226518630981,0.25956740975379944
292,0.9778767824172974,0.05498224496841431,0.9385371804237366,0.23237130045890808
293,0.9781840443611145,0.061754655092954636,0.9351567029953003,0.2262517362833023
294,0.9751113653182983,0.06458300352096558,0.9400737285614014,0.18362542986869812
295,0.980872631072998,0.05332596227526665,0.9247080683708191,0.260831743478775
296,0.9789522290229797,0.05684245750308037,0.936385989189148,0.24460725486278534
297,0.9758795499801636,0.06026032567024231,0.9323909282684326,0.23087367415428162
298,0.9816408157348633,0.049795933067798615,0.9394591450691223,0.20684769749641418
299,0.9792594909667969,0.05533962696790695,0.9400737285614014,0.2193671464920044

